Syntactic Conditions for Antichain Property in Consistency Restoring Prolog

We study syntactic conditions which guarantee when a CR-Prolog (Consistency Restoring Prolog) program has antichain property: no answer set is a proper subset of another. A notable such condition is that the program's dependency graph being acyclic and having no directed path from one cr-rule head literal to another.

==> cp.txt <==
% output %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

SPARC  V2.52
program translated
{knapsack_p, p_eq_np, surprise}

{sat_p, p_eq_np, surprise}

